Solar coronal magnetic field measurements using spectral lines available in Hinode/EIS observations: Strong and weak field techniques and temperature diagnostics

Recently, it has been proposed that the magnetic-field-induced transition (MIT) in Fe X can be used to measure coronal magnetic field strengths. Several techniques, the direct line ratio technique and the weak and strong magnetic field techniques, are developed to apply the MIT theory to spectroscopic observations taken by EUV Imaging Spectrometer (EIS) onboard Hinode. However, the suitability of coronal magnetic field measurements based on the weak and strong magnetic field techniques has not been evaluated. Besides, temperature diagnostics is also important for measuring coronal magnetic field based on the MIT theory, but how to determine the accurate formation temperature of the Fe X lines from EIS observations still needs investigation. In this study, we synthesized emissions of several spectral lines from a 3D radiation magnetohydrodynamic model of a solar active region, and then derived magnetic field strengths using different methods. We first compared the magnetic field strengths derived from the weak and strong magnetic field techniques to the values in the model. Our study suggests that both weak and strong magnetic field techniques underestimate the coronal magnetic field strength. Then we developed two methods to calculate the formation temperature of the Fe X lines. One is based on differential emission measure analyses, and the other is deriving temperature from the Fe IX and Fe XI line pairs. However, neither of the two methods can provide temperature determination for accurate coronal magnetic field measurements as those derived from the Fe X 174/175 and 184/345 {\AA} line ratios. More efforts are still needed for accurate coronal magnetic field measurements using EIS observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
